Mixed-integer linearity in nonlinear optimization: a trust region approach

Bringing together nonlinear optimization with polyhedral and integrality constraints enables versatile modeling, but poses significant computational challenges. We investigate a method to address these problems based on sequential mixed-integer linearization with trust region safeguard, computing feasible iterates via calls to a generic mixed-integer linear solver. Convergence to critical, possibly suboptimal, feasible points is established for arbitrary starting points. Finally, we present numerical applications in nonsmooth optimal control and optimal network design and operation.

==> tikz/data/network_runtime/network_runtime-1.tsv <==
79.959900055149	6.78338400000005
78.1861405719436	5.17684299999997
103.621351234744	5.21497000000005
80.5226934121984	5.26961700000008
102.923241411436	5.18324299999995
79.9238239616392	5.27723100000008
110.595020993871	5.17657600000008
103.123179838266	5.21647200000008
80.3361514168588	5.24725399999999
99.4436554760314	5.15613300000007
111.149687861875	5.21592800000006
90.5534169926319	5.15713899999994
79.8291788111851	5.23066800000004
76.9203394898117	5.26328600000003
102.905697479668	5.24006399999999
89.6520293999782	5.03381099999999
102.172821686462	5.12177899999998
90.4222075707699	5.18097499999992
80.0280791915033	5.28057400000006
116.393889134046	1.332869
79.7254271924459	5.22756399999993
78.6594056979426	5.241831
100.480851763295	5.26257099999998
89.3180978306557	4.91494500000001
103.353118912199	6.33716099999996
103.523190807413	6.5586799999999
100.966110072374	6.31587800000005
101.859585299392	6.40039899999997
111.016420250487	6.431386
79.9402755431744	6.48941199999997
96.8644962292116	1.84570299999999
79.3584565320588	6.48284700000004
80.0435335507026	6.48398899999998
80.0232172526406	6.49877399999991
89.6215582424264	6.25232699999996
80.3950958737914	6.5402089999999
79.8303073963463	6.59062200000004
103.622676346056	6.482783
89.7112419137996	6.28014199999995
110.719036196384	6.48669599999998
90.0983653859391	6.39416699999995
110.309234033922	6.42531100000002
89.897196569447	6.30607400000008
90.1530097207068	6.210623
103.608913502251	6.48553100000004
99.3031021511654	6.37866900000001
90.5951813988996	6.40004099999994
103.446682853633	6.47557100000001
96.4400636439707	1.33865400000001
87.9957341235068	6.39593399999998
110.129753248013	6.48085300000009
99.9543978831197	6.38719099999994
111.067712622797	6.46288699999993
110.084447205791	6.42812300000002
90.8404375279966	6.37905599999991
103.911601526334	6.39834599999997
88.9741800504194	6.24723799999991
103.630236016825	6.413815
103.22131224098	6.47615000000002
90.4522699650264	6.35689700000003
79.6957512609631	6.55763300000005
78.340855294805	6.42707699999995
80.0389197926833	6.54279300000003
110.990662193516	6.43770100000001
90.5496498489247	6.47798200000008
79.7948035237502	6.53752299999998
90.5038275680029	2.63027899999997
90.4311754792963	6.47124099999997
89.9534026650516	6.3863990000001
109.169430507973	6.4033370000001
90.3572587177095	6.36561500000007
101.917006991638	6.38065800000002
110.648241667221	6.35673700000009
110.151894415709	6.40975499999993
101.561325115575	6.35416200000004
103.592013305786	6.41030700000008
109.982630258293	6.44824799999992
79.9572568873082	6.55194599999991
78.215945617336	6.39727500000008
80.2298380843624	6.40759699999991
109.42954015587	6.4517370000001
80.3237953564644	6.50740800000002
90.6974856917734	6.35842400000003
102.924291982176	6.42860199999999
110.89492048717	6.47098799999992
80.3044741864144	6.36900999999998
110.75340201452	6.417977
89.4790233786665	6.16946100000004
90.1098524619474	6.53637799999992
90.6370818802549	6.56410799999991
79.733180294014	6.6005229999999
90.7299794730864	6.56437300000003


==> tikz/data/network_runtime/network_runtime-2.tsv <==
59.8450398059027	0.676510000000009
59.8450398059446	0.39731
89.5575959612782	0.0609430000000009
65.6119195189078	0.474532999999997
83.7496010578629	0.105272999999999
59.8450398059613	0.353350000000002
101.750441769902	0.249486999999999
83.7496010578759	0.481849999999994
65.6332732616795	0.559335000000007
83.7496010578598	0.301699000000002
101.750441767742	0.36015
101.75044177005	0.329334999999999
65.6530347242202	0.291162000000004
89.5377697529624	0.609728999999998
78.536395661015	0.385462999999996
89.5575959761252	0.064501000000001
78.5363956608459	0.545107000000007
89.5575959755161	0.308407000000002
89.557595945401	0.232880000000003
59.845039808478	0.517901999999997
65.6530347242178	0.255353000000001
65.6214415164597	0.482590000000003
101.750441769611	0.253767000000001
83.7496010578666	0.292057999999998
89.5575959761253	0.283423000000002
83.7496010578631	0.408508000000005
59.8450398059613	0.386408000000002
101.750441770055	0.393789000000005
65.6530347239213	0.279219000000001
83.5911363162273	0.356286000000002
59.845039805958	0.348283999999998
83.7496010578484	0.321600999999996
65.6332146578523	0.557780000000005
83.5904096160983	0.393639999999995
83.7496010578664	0.296154000000001
59.8450398059613	0.319368999999998
89.5575959761139	0.172407000000002
101.750441770057	0.351512999999995
78.5363956608389	0.305292000000001
83.6538754364168	0.269608999999997
83.5913642182182	0.369219000000006
101.750441770057	0.241314999999999
89.5378294000797	0.458853999999993
83.7496010578677	0.519660999999997
78.5363956608458	0.411524000000002
89.5337962935081	0.493970000000007
83.6538754364107	0.0557640000000002
78.5363956608469	0.227028999999999
107.495925472583	0.379104000000001
83.7496010578664	0.258537999999998
107.518923028475	0.449062
107.522275669732	0.428360999999993
83.6538754364108	0.100436
89.5377697499731	0.435755000000006
78.5363956608471	0.351974000000005
89.5259778175967	0.410156000000005
83.6538754353309	0.208489999999999
83.5920909229709	0.373852000000005
59.8450398059614	0.392289999999994
59.8450398104435	0.570865000000007
101.750441770046	0.515196
78.5363956608423	0.387426999999994
107.558436679954	0.348994000000006
101.750441770019	0.150521999999998
65.6530346814609	0.225333999999997
107.558436648643	0.246462999999996
107.495697568778	0.461675999999994
101.750441770057	0.367721000000003
83.5913642220025	0.328079000000004
83.7496010578671	0.469867000000003
101.750441763486	0.233752999999998
101.750441770057	0.058906
89.5575959757812	0.205812999999997
65.6530347242202	0.228435000000001
101.750441770058	0.353473000000004
89.5178491186723	0.477086999999995
83.7496010578555	0.0831250000000006
78.5363956637166	0.399722000000005
65.63321362809	0.459284000000004
89.5575959761251	0.0535559999999992
59.8450398059613	0.254516000000004
107.558436679643	0.0521980000000006
59.8450398056862	0.192234
101.750441770057	0.299837000000004
78.5363956608462	0.261462999999997
101.750441771221	0.430037999999995
89.5378293984253	0.424993999999993
107.494970868233	0.356574999999995
101.750441770057	0.322648000000001
78.5363955915283	0.298999000000003
107.522275692886	0.406337000000005
65.6214415333256	0.374475999999999
83.5913642222428	0.347642999999996


==> tikz/data/network_runtime/network_runtime-3.tsv <==
78.5363956608464	0.0254379999999998
78.5363956608465	0.025136
78.5363956608462	0.0248420000000002
78.5363956608462	0.0210619999999998
78.5363956608469	0.0278340000000002
78.5363956608464	0.0247199999999997
78.5363956608462	0.0234529999999997
101.750441770057	0.0176260000000002
101.750441770057	0.0374269999999994
101.750441770057	0.0248960000000003
101.750441770057	0.0255019999999999
101.750441770057	0.0279349999999997
101.750441770057	0.0241829999999997
101.750441770057	0.0239190000000003
101.750441770057	0.0229699999999998
101.750441770057	0.0297560000000001
83.6538754364109	0.0268660000000004
83.6538754364107	0.023915
83.6538754364107	0.0242919999999998
83.6538754364106	0.0240869999999999
83.6538754364106	0.023266
83.6538754364107	0.0226130000000002
83.6538754364104	0.0255820000000003
107.558436688316	0.0254379999999998
107.558436688316	0.0244590000000002
107.558436688316	0.0251139999999999
107.558436688316	0.0215490000000002
107.558436688316	0.0178770000000003
107.558436688316	0.0265870000000003
107.558436688316	0.0237279999999999
107.558436688316	0.0183090000000003
107.558436688316	0.0252949999999996
59.8450398059614	0.0280560000000001
59.8450398059613	0.0309129999999995
59.8450398059613	0.0297349999999997
59.8450398059614	0.030504
59.8450398059613	0.0378460000000001
59.8450398059613	0.0293800000000004
59.8450398059614	0.0284429999999998
59.8450398059613	0.0329989999999995
83.7496010578663	0.0277370000000001
83.7496010578664	0.0243980000000001
83.7496010578662	0.0297600000000004
83.7496010578664	0.0283709999999999
83.7496010578664	0.0299849999999999
83.7496010578663	0.0207069999999999
83.7496010578663	0.0305429999999998
83.7496010578663	0.0322530000000004
83.7496010578663	0.0295100000000004
83.7496010578664	0.0319370000000003
65.6530347242218	0.0272040000000003
65.6530347242202	0.0282450000000002
65.6530347242202	0.0445000000000006
65.6530347242202	0.0252419999999997
65.6530347242203	0.0263060000000003
65.6530347242202	0.0290559999999997
65.653034724221	0.0273640000000003
89.5575959761252	0.0291799999999997
89.5575959761263	0.0271129999999997
89.5575959761252	0.0269070000000004
89.5575959761252	0.0275040000000002
89.5575959761253	0.0256170000000004
89.5575959761251	0.0226140000000002
89.5575959761252	0.0261030000000004
89.5575959761253	0.032005
89.5575959761251	0.0271159999999996


==> tikz/data/network_runtime/network_runtime-4.tsv <==
1917	6.78338400000072
1860	5.17684299999878
1882	5.21497000000057
1926	5.2696169999987
1888	5.18324299999978
1930	5.27723100000043
1885	5.17657599999974
1909	5.21647200000008
1917	5.2472540000012
1882	5.15613300000024
1900	5.2159279999987
1893	5.23066800000073
1881	5.26328600000003
1891	5.24006400000102
1836	5.03381100000131
1873	5.1217789999988
1896	5.18097500000128
435	1.3328690000003
1911	5.24183099999948
1903	5.26257100000067
1789	4.91494500000034
1881	6.33716100000058
1899	6.55868000000012
1853	6.3158779999984
1876	6.40039899999913
1888	6.43138599999958
1908	6.48941200000082
493	1.84570300000029
1911	6.48398900000061
1917	6.49877399999991
1851	6.25232699999955
1922	6.54020899999947
1923	6.59062199999961
1855	6.28014199999934
1890	6.48669600000147
1892	6.39416700000015
1860	6.30607400000111
1832	6.21062300000162
1890	6.4000409999991
1885	6.47557100000107
353	1.33865399999984
1881	6.38719099999869
1904	6.46288699999866
1895	6.41381499999874
1876	6.35689699999961
1930	6.55763300000091
1933	6.54279299999939
1882	6.43770100000001
1899	6.47893399999978
1929	6.5375230000002
1888	6.49286399999946
697	2.63027900000066
1909	6.47124100000081
1883	6.36561500000049
1886	6.38065800000148
1902	6.48972299999852
1919	6.55194600000162
1885	6.35842400000003
1900	6.42860199999936
1888	6.36901000000165
1821	6.16946099999883
1901	6.53637800000056
1901	6.56410799999884
1919	6.60052300000119
1917	6.56437300000046


==> tikz/data/network_runtime/network_runtime-5.tsv <==
20	0.676510000000009
45	0.39731
6	0.0609430000000009
54	0.474532999999997
11	0.105272999999999
42	0.353350000000002
29	0.249486999999999
57	0.481849999999994
61	0.559335000000007
39	0.301699000000002
48	0.36015
41	0.329334999999999
34	0.291162000000004
64	0.609728999999998
48	0.385462999999996
6	0.064501000000001
67	0.545107000000007
31	0.308407000000002
20	0.232880000000003
58	0.517901999999997
32	0.255353000000001
52	0.482590000000003
37	0.292057999999998
28	0.283423000000002
44	0.408508000000005
42	0.386408000000002
46	0.393789000000005
36	0.279219000000001
46	0.356286000000002
46	0.348283999999998
47	0.321600999999996
39	0.296154000000001
48	0.319368999999998
21	0.172407000000002
53	0.384912000000005
49	0.351512999999995
45	0.305292000000001
36	0.269608999999997
49	0.369219000000006
31	0.241314999999999
61	0.458853999999993
73	0.519660999999997
58	0.411524000000002
63	0.493970000000007
7	0.0557640000000002
32	0.227028999999999
50	0.379104000000001
36	0.258537999999998
59	0.449062
55	0.428360999999993
14	0.100436
57	0.435755000000006
54	0.410156000000005
27	0.208489999999999
49	0.373852000000005
54	0.392289999999994
67	0.570865000000007
59	0.515196
36	0.348994000000006
40	0.352832999999997
17	0.150521999999998
22	0.225333999999997
27	0.246462999999996
47	0.461675999999994
40	0.367721000000003
44	0.328079000000004
69	0.469867000000003
35	0.233752999999998
6	0.058906
29	0.205812999999997
50	0.353473000000004
62	0.477086999999995
11	0.0831250000000006
56	0.399722000000005
57	0.391315999999996
6	0.0535559999999992
37	0.254516000000004
6	0.0521980000000006
28	0.192234
49	0.371272999999994
59	0.437618000000004
45	0.299837000000004
38	0.261462999999997
63	0.430037999999995
58	0.424993999999993
49	0.356574999999995
55	0.406337000000005
47	0.347642999999996


==> tikz/data/network_runtime/network_runtime-6.tsv <==
79.959900055149	0.02362892932318
78.1861405719436	0.0243035674182847
103.621351234744	0.0373476040749527
80.5226934121984	0.0837155504012915
102.923241411436	0.0417269732098643
79.9238239616392	0.0200915281880287
110.595020993871	0.00804632146752895
103.123179838266	0.0281903525201659
80.3361514168588	0.0426959931032037
99.4436554760314	0.0292496921155079
111.149687861875	0.0133936064877128
90.5534169926319	0.0356494394308088
79.8291788111851	0.0197753763557992
76.9203394898117	0.0312312615889089
102.905697479668	0.0313834522208358
89.6520293999782	0.0284441718622561
102.172821686462	0.0265960247500759
90.4222075707699	0.0291987786907485
80.0280791915033	0.0341391237309742
nan	nan
79.7254271924459	0.0322742230022751
78.6594056979426	0.0168276237486403
100.480851763295	0.00998433189310721
89.3180978306557	0.0125540356799828
103.353118912199	0.035844867420214
103.523190807413	0.0206070736298207
100.966110072374	0.0150580534003788
101.859585299392	0.00990872681285962
111.016420250487	0.0181617354739951
79.9402755431744	0.0355523170092252
nan	nan
79.3584565320588	0.030812353882272
80.0435335507026	0.0166094153077557
80.0232172526406	0.0119624240473947
89.6215582424264	0.0118738224787767
80.3950958737914	0.0273095837075421
79.8303073963463	0.0564613920222355
89.7112419137996	0.021766010323615
110.719036196384	0.00529371505292851
90.0983653859391	0.0239583379392766
110.309234033922	0.00763207281175539
89.897196569447	0.0153485023634044
90.1530097207068	0.0157140359346112
99.3031021511654	0.015996358009073
90.5951813988996	0.0309757835732896
103.446682853633	0.0160180630814644
nan	nan
87.9957341235068	0.0233374611264238
110.129753248013	0.00688299080033893
99.9543978831197	0.0184872271746373
111.067712622797	0.00914631412753326
110.084447205791	0.00282908843955448
90.8404375279966	0.0192788470318093
103.911601526334	0.0242339215494614
88.9741800504194	0.0377241897471931
103.630236016825	0.0303466066668234
103.22131224098	0.0373373726923454
90.4522699650264	0.00897452854828591
79.6957512609631	0.0232540595662151
78.340855294805	0.0156185972057079
80.0389197926833	0.0346808763882096
110.990662193516	0.0141154576377486
90.5496498489247	0.0322825031697063
79.7948035237502	0.0176706691484221
103.575471834351	0.0345977372090374
nan	nan
90.4311754792963	0.026317717814553
89.9534026650516	0.0314284496899706
109.169430507973	0.00841154546330542
90.3572587177095	0.0213062546851273
101.917006991638	0.0333686254025745
110.648241667221	0.0070166260931675
110.151894415709	0.00654042059228364
101.561325115575	0.0209949069042434
80.0791857214636	0.0330904468441683
90.5790629477069	0.0169590638221658
103.592013305786	0.0387326684714821
109.982630258293	0.00540130766143121
79.9572568873082	0.0425788629193573
78.215945617336	0.0147286274242751
80.116500702435	0.0319231955368104
80.2298380843624	0.0235129740559574
109.42954015587	0.00280794951112054
80.3237953564644	0.0223512529815426
90.6974856917734	0.0353147813261846
102.924291982176	0.0298302562051027
110.743928482113	0.00851018134612595
110.747493496227	0.00293414481710139
110.89492048717	0.0274424578483081
80.3044741864144	0.0199332522736969
110.75340201452	0.00989806095271871
89.4790233786665	0.0233763410482231
90.1098524619474	0.0266333621590113
90.6370818802549	0.0148834270106683
79.733180294014	0.0243976488553023
90.7299794730864	0.0272861503519193


==> tikz/data/network_runtime/network_runtime-7.tsv <==
59.8450398059027	8.47944811691176e-09
59.8450398059446	9.42946565452294e-09
nan	nan
83.7496010578629	8.71750770343566e-09
59.8450398059613	6.20869018621739e-09
101.750441769902	9.28295403453341e-09
83.7496010578759	6.32986015556024e-09
nan	nan
83.7496010578598	7.08019317478638e-09
101.750441767742	5.04067204507253e-09
101.75044177005	7.64219697267808e-09
59.8450397888149	4.25495684443909e-10
65.6530347242202	7.16472416837974e-09
89.5377697529624	0.0649381301715366
78.536395661015	6.21033585419697e-09
89.5575959761252	6.13069777084141e-09
78.5363956608459	7.63742773622515e-09
89.5575959755161	7.50577261252053e-09
89.557595945401	9.88977174004956e-09
59.845039808478	9.01729446686873e-09
65.6530347242178	5.52962929256749e-09
65.6214415164597	0.0848440193791837
101.750441769611	6.17319371585557e-09
89.5575959761253	6.90748206384637e-09
83.7496010578631	7.73853215494283e-09
101.750441770055	7.22337849249171e-09
65.6530347239213	8.76304059714704e-09
nan	nan
59.845039805958	6.68886327697626e-09
nan	nan
83.7496010578664	9.6783050903164e-09
59.8450398059613	5.64890233766442e-09
89.5575959761139	8.14871492352817e-09
nan	nan
101.750441770057	5.39263280748403e-09
83.6538754364168	7.83665042330822e-09
nan	nan
101.750441770057	9.80011715338221e-09
nan	nan
83.7496010578677	5.28437058841198e-09
78.5363956608458	9.93787754038186e-09
89.5337962935081	0.0317329104172404
83.6538754364107	5.55665459229954e-09
78.5363956608469	9.16564948373703e-09
nan	nan
83.7496010578664	9.67223954396238e-09
nan	nan
83.6538754364108	8.86081698144899e-09
78.5363956608471	7.0315938928508e-09
89.5259778175967	0.0846913975830356
83.6538754353309	7.48656818301294e-09
nan	nan
59.8450398104435	8.77935047698893e-09
101.750441770046	8.62892003160468e-09
107.558436679954	4.01301962629157e-09
59.8450398036122	4.4580611366195e-09
101.750441770019	6.54134430760657e-09
65.6530346814609	1.27250390257711e-09
nan	nan
nan	nan
83.7496010578671	9.11489414513237e-09
101.750441763486	5.94913428251612e-09
89.5575959757812	9.08872962182198e-09
65.6530347242202	8.10002861742809e-09
101.750441770058	5.60009515230865e-09
nan	nan
78.5363956637166	7.36419449272282e-09
65.63321362809	0.0649791302511805
89.5575959761251	8.86344712065365e-09
59.8450398059613	9.84892477883727e-09
107.558436679643	9.70226369291975e-09
nan	nan
101.750441770057	8.68101969675355e-09
78.5363956608462	6.89844905255925e-09
101.750441771221	9.56266110595577e-09
nan	nan
nan	nan
65.6214415333256	0.084844091919534


==> tikz/data/network_runtime/network_runtime-8.tsv <==
1917	0.02362892932318
1860	0.0243035674182886
1882	0.0373476040749454
1926	0.083715550401297
1888	0.0417269732098656
1930	0.0200915281880307
1885	0.00804632146752895
1909	0.0281903525201604
1917	0.0426959931032051
1882	0.0292496921155098
1900	0.0133936064877128
1884	0.0356494394308076
1893	0.0197753763557992
1881	0.0312312615889089
1891	0.0313834522208317
1836	0.028444171862257
1873	0.0265960247500698
1896	0.0291987786907532
1926	0.0341391237309675
nan	nan
1909	0.0322742230022804
1911	0.0168276237486448
1903	0.0099843318931095
1789	0.0125540356799832
1881	0.0358448674202105
1899	0.0206070736298227
1853	0.0150580534003769
1876	0.0099087268128593
1888	0.0181617354739904
1908	0.0355523170092264
nan	nan
1907	0.03081235388227
1911	0.0166094153077584
1917	0.0119624240473955
1851	0.0118738224787775
1922	0.0273095837075483
1923	0.0564613920222244
1907	0.0373817086343921
1855	0.0217660103236193
1890	0.00529371505292781
1892	0.0239583379392798
1893	0.00763207281175564
1860	0.0153485023634009
1832	0.0157140359346101
1876	0.0159963580090741
1885	0.0160180630814644
nan	nan
1889	0.0233374611264177
1907	0.00688299080033961
1881	0.0184872271746349
1904	0.00914631412753117
1893	0.00282908843955494
1876	0.019278847031808
1888	0.024233921549459
1849	0.0377241897472005
1895	0.0303466066668184
1903	0.0373373726923503
1876	0.0089745285482862
1930	0.0232540595662136
1897	0.015618597205711
1933	0.0346808763882096
1882	0.0141154576377514
1899	0.00914799082058443
1891	0.0322825031697042
1929	0.0176706691484267
1888	0.0345977372090385
nan	nan
1909	0.0263177178145548
1888	0.0314284496899706
1888	0.0084115454633068
1883	0.0213062546851287
1886	0.03336862540258
1877	0.00701662609316589
1888	0.00654042059228343
1880	0.0209949069042462
1923	0.02330152177745
1902	0.033090446844165
1894	0.0169590638221625
1886	0.0387326684714758
1898	0.00540130766143103
1919	0.0425788629193656
1888	0.0147286274242737
1901	0.0319231955368094
1884	0.0235129740559528
1906	0.00280794951112091
1924	0.0223512529815404
1900	0.0298302562051027
1909	0.00851018134612428
1912	0.0029341448171012
1912	0.0274424578483072
1888	0.019933252273693
1896	0.00989806095271903
1821	0.0233763410482261
1901	0.0266333621590113
1901	0.0148834270106698
1919	0.0243976488553007
1917	0.0272861503519193


==> tikz/data/network_runtime/network_runtime-9.tsv <==
20	8.47944811691176e-09
45	9.42946565452294e-09
nan	nan
11	8.71750770343566e-09
42	6.20869018621739e-09
29	9.28295403453341e-09
57	6.32986015556024e-09
nan	nan
39	7.08019317478638e-09
48	5.04067204507253e-09
41	7.64219697267808e-09
47	4.25495684443909e-10
34	7.16472416837974e-09
64	0.0649381301715366
48	6.21033585419697e-09
6	6.13069777084141e-09
67	7.63742773622515e-09
31	7.50577261252053e-09
20	9.88977174004956e-09
58	9.01729446686873e-09
32	5.52962929256749e-09
52	0.0848440193791837
33	6.17319371585557e-09
37	8.69346965925736e-09
28	6.90748206384637e-09
44	7.73853215494283e-09
42	9.17312129679629e-09
46	7.22337849249171e-09
36	8.76304059714704e-09
nan	nan
46	6.68886327697626e-09
47	6.25596743635182e-09
nan	nan
39	9.6783050903164e-09
48	5.64890233766442e-09
21	8.14871492352817e-09
nan	nan
49	5.39263280748403e-09
36	7.83665042330822e-09
nan	nan
31	9.80011715338221e-09
nan	nan
73	5.28437058841198e-09
58	9.93787754038186e-09
63	0.0317329104172404
7	5.55665459229954e-09
32	9.16564948373703e-09
nan	nan
36	9.67223954396238e-09
nan	nan
14	8.86081698144899e-09
57	0.0649381174295008
49	7.0315938928508e-09
46	7.73339661087932e-09
54	0.0846913975830356
27	7.48656818301294e-09
nan	nan
54	9.14246422789074e-09
67	8.77935047698893e-09
59	8.62892003160468e-09
36	4.01301962629157e-09
40	4.4580611366195e-09
17	6.54134430760657e-09
22	1.27250390257711e-09
nan	nan
40	6.59746597144841e-09
nan	nan
69	9.11489414513237e-09
35	5.94913428251612e-09
32	8.10002861742809e-09
nan	nan
56	7.36419449272282e-09
57	8.43162779857774e-09
62	0.0649791302511805
6	8.86344712065365e-09
6	9.70226369291975e-09
28	9.50703452447126e-09
nan	nan
59	0.031732915550943
45	8.68101969675355e-09
38	6.89844905255925e-09
63	9.56266110595577e-09
nan	nan
47	5.52049141492471e-09
nan	nan
50	0.084844091919534


==> tikz/data/turbo_N100_100instances_states/turbo_N100_100instances_states-1.tsv <==
0	0
0.0999999999999943	0.0222480226174468
0.199999999999989	0.0887770256943554
0.300000000000011	0.199085231808823
0.400000000000006	0.352599338880509
0.5	0.548745892241271
0.599999999999994	0.786951161422337
0.699999999999989	1.06664152366406
0.800000000000011	1.3872436613826
0.900000000000006	1.74818434675166
1	2.14889004676917
1.09999999999999	2.58878723257922
1.19999999999999	3.06730268050168
1.30000000000001	3.58386302185642
1.40000000000001	4.13789458278748
1.5	4.72882398495202
1.59999999999999	5.35607800584671
1.69999999999999	6.01908307084238
1.80000000000001	6.71726573350614
1.90000000000001	7.45005277032192
2	8.21687071901343
2.09999999999999	9.01714597664676
2.19999999999999	9.85030517280046
2.30000000000001	10.7157751599698
2.40000000000001	11.6129827796865
2.5	12.5413546700319
2.59999999999999	13.500317389289
2.69999999999999	14.4873747865934
9.59999999999999	149.2
9.69999999999999	149.55
9.80000000000001	149.8
9.90000000000001	149.95
10	150
1.80000000000001	6.82459073532979
2	8.35919309895036
2.09999999999999	9.17947487539567
2.5	12.8021498108817
2.59999999999999	13.7883277905942
1.19999999999999	3.16659496931732
1.59999999999999	5.55442013695287
1.69999999999999	6.24916864304481
1.90000000000001	7.75290576753343
2	8.56100571405509
2.19999999999999	10.2874466959656
2.30000000000001	11.2048993392239
2.40000000000001	12.1579149373394
2.5	13.1432579985141
1	2.26899748149751
1.30000000000001	3.80125679417762
1.40000000000001	4.39561382093035
1.5	5.03110549123775
1.80000000000001	7.18038567794122
1.90000000000001	7.97641277915679
2.09999999999999	9.68546615600715
2.19999999999999	10.5976919555677
2.30000000000001	11.5478503417981
2.40000000000001	12.5323626708997
10	150


==> tikz/data/turbo_N100_100instances_states/turbo_N100_100instances_states-11.tsv <==
0	4.46390631260495
0.0999999999999996	4.43530273437537
0.199999999999999	4.37788040242929
0.300000000000001	4.32061767578123
0.4	4.26324462890619
0.5	4.20587158203142
0.6	4.14849853515647
0.699999999999999	4.09116857191963
0.800000000000001	4.03387451172332
0.9	3.97650146484392
1	3.91912841796872
1.1	3.86183601623553
1.2	3.80450439453135
1.3	3.74711256760805
1.4	3.68975830078084
1.5	3.63250732421855
1.6	3.57507454284715
1.7	3.51776123046876
1.8	3.46044206346727
1.9	3.40310430339629
2	3.34571408002804
2.1	3.28839111328208
2.2	3.23107910155535
2.3	3.17376708984429
2.4	3.11643973772287
2.5	3.05906168619876
2.6	3.00176845452781
2.7	2.17527262369758
9.6	-10
9.7	-10
9.8	-10
9.9	-10
10	-10
0	4.48919677734325
0.199999999999999	4.41424560546889
0.300000000000001	4.36431884765624
0.4	4.31439208984381
0.5	4.26442512063498
0.6	4.21453857421876
0.699999999999999	4.16461181640645
0.800000000000001	4.11468505859375
0.9	4.06475830078124
1	4.01482849120893
1.1	3.96478271488064
1.2	3.91485595703115
1.3	3.86492919921892
1.4	3.81500244140605
1.5	3.7650756835936
1.6	3.71514892578086
1.7	3.66522216796875
1.8	3.61529541015569
1.9	3.56536865234382
2	3.51538391113423
2.1	3.46539306640414
2.2	3.4154663085944
2.3	3.36553955078472
2.4	3.31565853774358
2.5	3.26572624653894
2.6	2.26308186844219
0	4.55587158203085
0.0999999999999996	4.53372654771722
0.199999999999999	4.48931884765575
0.300000000000001	4.44488525390624
0.4	4.40045166015565
0.5	4.35601806640621
0.6	4.31158447265601
0.699999999999999	4.26715087890673
0.800000000000001	4.22271728515676
0.9	4.17828369140625
1	4.13385009765622
1.1	4.08941650390619
1.2	4.04499863131487
1.3	4.00055745444065
1.4	3.95611572265492
1.5	3.91169956752218
1.6	3.86724853515609
1.7	3.82281494140638
1.8	3.77838134765608
1.9	3.73394775390692
2	3.68951416015677
2.1	3.64508056640633
2.2	3.6006469726555
2.3	3.55632527669143
2.4	3.51188441684627
2.5	2.35089111328138
9.6	-9.77207625471646
9.7	-9.92246156172216
0	4.65399169921876
0.0999999999999996	4.6340364155018
0.199999999999999	4.59393310547305
0.300000000000001	4.55389404296869
0.4	4.5138549804722
0.5	4.47381591797412
0.6	4.43383789062459
0.699999999999999	4.39373779296836
0.800000000000001	4.35369873046862
0.9	4.31365966796854
1	4.27362060546425
1.1	4.23358154296869
1.2	4.19354248046858
1.3	4.1535034179662
1.4	4.11346435546804
1.5	4.07342529296975
1.6	4.03344726562502
1.7	3.99334716796563
1.8	3.95330810546868
1.9	3.91333007812533
2	3.87328780324469
2.1	3.83325195312479
2.2	3.79327392578141
2.3	3.75323486328229
2.4	2.44183349609399
9.6	-9.45303522421723
9.7	-9.59315080539747
9.8	-9.73126193933554
9.9	-9.86739941622752
10	-9.93485288856809
10	-10


==> tikz/data/turbo_N100_100instances_states/turbo_N100_100instances_states-12.tsv <==
2.8	12.1397456095676
2.9	11.6236140048288
3	11.1075564047491
3.1	10.591526409446
3.2	10.0754091842036
3.3	9.55930952591499
3.4	9.043283131685
3.5	8.52721613103135
3.6	8.01106458908517
3.7	7.4950045717782
3.8	6.9789276761533
3.9	6.46282640477817
4	5.94680277505331
4.1	5.43068237306182
4.2	4.91465970552991
4.3	4.39854736328251
4.4	3.88255228115649
4.5	3.36642994601064
4.6	2.8503314881747
4.7	2.33425437103897
4.8	1.81821823119961
4.9	1.3021331787259
5	0.786094185354269
5.1	0.269927808451515
5.2	-0.00750732421860434
5.3	0.00750732421841604
5.4	-0.00750732421860612
5.5	0.00750732421804834
5.6	-0.00750732421804834
5.7	0.00750732421821176
5.8	-0.00750732421849598
5.9	0.00750732421855105
6	-0.00750732421836098
6.1	0.00750732421867362
6.2	-0.00750732421867362
6.3	0.0075073242179613
6.4	-0.0075073242179613
6.5	0.0075073242180661
6.6	-0.00750732421825262
6.7	-1.66687762404922
6.8	-2.5692819111601
6.9	-3.22865049533124
7	-3.7744747448428
7.1	-4.2508719820066
7.2	-4.67887638436388
7.3	-5.07103146339774
7.4	-5.43485223678918
7.5	-5.77585348353878
7.6	-6.09783935546852
7.7	-6.4036530023988
7.8	-6.69549560546946
7.9	-6.97508044120209
8	-7.24397427219399
8.1	-7.50317620611957
8.2	-7.75371375450917
8.3	-7.99639892578062
8.4	-8.23198026769289
8.5	-8.46103040755273
8.6	-8.6839396158853
8.7	-8.90139432648264
8.8	-9.11352588535392
8.9	-9.3209609985357
9	-9.52381758256068
9.1	-9.72244214254895
9.2	-9.91705322265628
9.3	-9.99999999999991
9.4	-10.0000000000001
9.5	-10
5.1	0.2700067693577
2.7	11.3443621555859
2.8	10.894931351574
2.9	10.4455090102891
3	9.99600268756537
3.1	9.54656474303487
3.2	9.09708503271913
3.3	8.64764404296954
3.4	8.19824388745805
3.5	7.74880966104479
3.6	7.29926808675257
3.7	6.84986368814589
3.8	6.40041784958224
3.9	5.95097044365371
4	5.5014834561316
4.1	5.05206298826724
4.2	4.60257870105362
4.3	4.15312752079631
4.4	3.7036826150006
4.5	3.25425546683553
4.6	2.80479142759115
4.8	1.90591390508715
4.9	1.45648710075602
5	1.00699462893633
5.1	0.557589017430137
5.2	0.108142089843799
6.5	-0.28752124101692
6.6	-1.84712820771826
6.7	-2.59635288481602
6.8	-3.17336601522957
6.9	-3.66052439345337
7	-4.09016803937691
7.1	-4.47864990235409
7.2	-4.83611529806416
7.3	-5.16881988860942
7.6	-6.05845046986908
7.7	-6.32718994140959
7.8	-6.58502197265625
7.9	-6.83319091796874
8	-7.072616722483
8.1	-7.3041540721055
8.2	-7.5286193249223
8.3	-7.74660849182154
8.4	-7.95855712890831
8.5	-8.16503228081449
8.6	-8.36639731280001
8.7	-8.56307748647937
8.8	-8.75529007777472
8.9	-8.94341340071425
9	-9.12762451171873
9.1	-9.30830656590032
9.2	-9.48543668511096
9.3	-9.65931483677504
9.4	-9.83014820240174
2.6	10.7099135083224
2.7	10.3099953391342
2.8	9.91013168991435
2.9	9.51029983674711
3	9.11045569449212
3.1	8.71061380327128
3.2	8.31069096583799
3.3	7.91087770095929
3.4	7.51100336218323
3.5	7.11119405860479
3.6	6.71123569876328
3.7	6.31143624441767
3.8	5.91152709723172
3.9	5.51163095535791
4	5.11176468603382
4.1	4.71197509765581
4.2	4.31209934779636
4.3	3.91229248047124
4.4	3.51239013672163
4.5	3.11245730035912
4.6	2.71264648437865
4.9	1.51307327250342
5	1.11322719715016
5.1	0.713376118577244
5.2	0.313513183606299
6.4	-0.843186604289535
6.5	-1.91651632281635
6.6	-2.5758105914887
6.7	-3.09785563151042
6.8	-3.54385401621516
6.9	-3.93959460123579
7	-4.29911893956762
7.1	-4.63083510827185
7.2	-4.94032720466857
7.3	-5.23151165505587
7.4	-5.50731167465091
7.6	-6.02112201163469
7.7	-6.26230562650612
7.8	-6.49450817737091
7.9	-6.71868178423519
8	-6.93554978144319
8.1	-7.1459278779862
8.2	-7.3502807617189
8.3	-7.54901123047179
8.4	-7.74272011204548
8.5	-7.93172659282524
8.6	-8.11627197265776
8.7	-8.29675881379817
8.8	-8.47342051630027
8.9	-8.64639136904228
9	-8.81597900390834
9.1	-8.98240952495613
9.2	-9.14581298828121
9.3	-9.30636977732013
9.4	-9.46406728004101
9.5	-9.61934341923176
2.5	10.1751215813803
2.6	9.81477385340743
2.7	9.45439721854181
2.8	9.09408224353911
2.9	8.73375570840374
3	8.37349762459679
3.1	8.01306152343171
3.2	7.65280641476342
3.3	7.29244211869305
3.4	6.93211159011077
3.5	6.57183837891079
3.6	6.21148038502101
3.7	5.85113525390701
3.8	5.49080726869335
3.9	5.13051041918553
4	4.77020263671796
4.1	4.40985107422073
4.2	4.04954142419302
4.3	3.68920017456274
4.4	3.3289094812731
4.5	2.96848982038158
4.6	2.6082153320351
4.7	2.24786458280628
4.8	1.88758240084178
5.1	0.80655659108468
5.2	0.44622802735034
5.3	0.0858925267219846
6.3	-1.13125520911556
6.4	-1.98710170680192
6.5	-2.57253020356092
6.6	-3.04742645486838
6.7	-3.45770826036345
6.8	-3.82432320937556
6.9	-4.15863037109621
7	-4.46797723284069
7.1	-4.75736781529019
7.2	-5.02999522993452
7.3	-5.28875732421883
7.8	-6.42772028997019
7.9	-6.63210108212521
8	-6.8303833007814
8.1	-7.02306450737905
8.2	-7.21051025390626
8.3	-7.39337158203072
8.4	-7.57171630859376
8.5	-7.74592808314729
8.6	-7.91638613282847
8.7	-8.08322559380717
8.8	-8.24664866331135
8.9	-8.40692138671757
9	-8.56421149944333
9.1	-8.71857731277052
9.2	-8.87030029296873
9.3	-9.01953415643627
9.4	-9.16632080078125
9.5	-9.31082054876441
9.5	-10


==> tikz/data/turbo_N100_100instances_states/turbo_N100_100instances_states-2.tsv <==
2.80000000000001	15.5231623321766
2.90000000000001	16.6541458223789
3	17.9013656376411
3.09999999999999	19.2596610859628
3.19999999999999	20.7238715803041
3.30000000000001	22.2888362104048
3.40000000000001	23.9493941189249
3.5	25.7003847572456
3.59999999999999	27.5366473455235
3.69999999999999	29.4530208085039
3.80000000000001	31.4443442750062
3.90000000000001	33.5054569573307
4	35.6311980978071
4.09999999999999	37.8164070241033
4.19999999999999	40.0559230184664
4.30000000000001	42.3445853856979
4.40000000000001	44.6772335197125
4.5	47.0487068584062
4.59999999999999	49.4538445562533
4.69999999999999	51.8874856223338
4.80000000000001	54.344469334568
4.90000000000001	56.8196351068326
5	59.3078223260322
5.09999999999999	61.8038701686265
5.19999999999999	64.303214117416
5.30000000000001	66.803214117416
5.40000000000001	69.303214117416
5.5	71.803214117416
5.59999999999999	74.303214117416
5.69999999999999	76.803214117416
5.80000000000001	79.303214117416
5.90000000000001	81.803214117416
6	84.303214117416
6.09999999999999	86.803214117416
6.19999999999999	89.3032141174159
6.30000000000001	91.803214117416
6.40000000000001	94.303214117416
6.5	96.803214117416
6.59999999999999	99.303214117416
6.69999999999999	101.799028155045
6.80000000000001	104.280065831466
6.90000000000001	106.736018278032
7	109.159968080482
7.09999999999999	111.546346703014
7.19999999999999	113.890337587813
7.30000000000001	116.187629332077
7.40000000000001	118.434281597471
7.5	120.626642389314
7.59999999999999	122.761292184758
7.69999999999999	124.83500401721
7.80000000000001	126.844714247248
7.90000000000001	128.787500165649
8	130.660562007151
8.09999999999999	132.461208335673
8.19999999999999	134.186844563097
8.30000000000001	135.834963283919
8.40000000000001	137.403135775057
8.5	138.889004791523
8.59999999999999	140.290278856243
8.69999999999999	141.604727161048
8.80000000000001	142.830174830467
8.90000000000001	143.964498982147
9	145.005624970165
9.09999999999999	145.951523362417
9.19999999999999	146.800207366943
9.30000000000001	147.55
9.40000000000001	148.2
9.5	148.75
2.69999999999999	14.8223464006543
2.80000000000001	15.9459818545423
2.90000000000001	17.1785666431029
3	18.5156063118128
3.09999999999999	19.9526061783438
3.19999999999999	21.4850715878908
3.30000000000001	23.1085079445663
3.40000000000001	24.8184208437571
3.5	26.6103160966452
3.59999999999999	28.4796991777741
3.69999999999999	30.4220752827097
3.80000000000001	32.4329499209269
3.90000000000001	34.5078287337215
4	36.6422171519987
4.09999999999999	38.8316205711363
4.19999999999999	41.0715444606082
4.30000000000001	43.357494219858
4.40000000000001	45.684975270002
4.5	48.0494931906901
4.59999999999999	50.4465535738188
4.69999999999999	52.8716619902961
4.80000000000001	55.3203240451923
4.90000000000001	57.7880453249095
5	60.2703313114655
5.09999999999999	62.7626874614617
5.19999999999999	65.2606193983419
5.30000000000001	67.7604175306661
5.40000000000001	70.2604175306661
5.5	72.7604175306661
5.59999999999999	75.2604175306661
5.69999999999999	77.7604175306661
5.80000000000001	80.2604175306661
5.90000000000001	82.7604175306661
6	85.2604175306661
6.09999999999999	87.7604175306661
6.19999999999999	90.2604175306661
6.30000000000001	92.7604175306661
6.40000000000001	95.2604175306661
6.5	97.7597672151124
6.59999999999999	100.253129960383
6.69999999999999	102.730047379301
6.80000000000001	105.181431798237
6.90000000000001	107.601307193901
7	109.984721132462
7.09999999999999	112.327336295086
7.19999999999999	114.625242499854
7.30000000000001	116.874849453655
7.40000000000001	119.072818364186
7.5	121.216015186604
7.59999999999999	123.301476772815
7.69999999999999	125.326385404597
7.80000000000001	127.288049405567
7.90000000000001	129.183887344524
8	131.011415232154
8.09999999999999	132.768236673697
8.19999999999999	134.45203425476
8.30000000000001	136.060561832789
8.40000000000001	137.591638427224
2.59999999999999	14.1759100100681
2.69999999999999	15.2937638052948
2.80000000000001	16.5147176902127
2.90000000000001	17.8347729715199
3	19.2499312204718
3.09999999999999	20.7561940319963
3.19999999999999	22.3495627791879
3.30000000000001	24.0260387099694
3.40000000000001	25.7816232650756
3.5	27.6123180163917
3.59999999999999	29.5141243356532
3.69999999999999	31.483043409166
3.80000000000001	33.5150765708909
3.90000000000001	35.6062250361014
4	37.7524898855469
4.09999999999999	39.9498725735551
4.19999999999999	42.1943747971361
4.30000000000001	44.4819981864015
4.40000000000001	46.8087442617804
4.5	49.1706141622951
4.59999999999999	51.5636089408643
4.69999999999999	53.9837300116816
4.80000000000001	56.4269787889407
4.90000000000001	58.8893566801164
5	61.3668652627277
5.09999999999999	63.8555061048024
5.19999999999999	66.3512806784219
5.30000000000001	68.8504515768593
5.40000000000001	71.3504515768593
5.5	73.8504515768594
5.59999999999999	76.3504515768594
5.69999999999999	78.8504515768594
5.80000000000001	81.3504515768594
5.90000000000001	83.8504515768594
6	86.3504515768593
6.09999999999999	88.8504515768594
6.19999999999999	91.3504515768594
6.30000000000001	93.8504515768594
6.40000000000001	96.3483889289521
6.5	98.83736437582
6.59999999999999	101.308209748084
6.69999999999999	103.753640137505
6.80000000000001	106.16828208725
6.90000000000001	108.547611141331
7	110.887634790016
7.09999999999999	113.18473676973
7.19999999999999	115.435585958543
7.30000000000001	117.637077644423
7.40000000000001	119.78629267483
7.5	121.880467505394
7.59999999999999	123.916971527079
7.69999999999999	125.893289312307
7.80000000000001	127.807006493931
7.90000000000001	129.655798666141
8	131.437422284532
8.09999999999999	133.149706629861
8.19999999999999	134.790546759442
8.30000000000001	136.357898137444
8.5	139.264230331654
8.59999999999999	140.599382593024
8.69999999999999	141.853382281015
8.80000000000001	143.024423943714
9	145.110601857389
2.5	13.5639050585934
2.59999999999999	14.6769645725677
2.69999999999999	15.8881717528089
2.80000000000001	17.1939230593852
2.90000000000001	18.5906151594965
3	20.0746449878202
3.09999999999999	21.6424093473464
3.19999999999999	23.2903047745882
3.30000000000001	25.0147279930092
3.40000000000001	26.8120757170357
3.5	28.6787447002569
3.59999999999999	30.6111318553104
3.69999999999999	32.6056338463711
3.80000000000001	34.6586472328356
3.90000000000001	36.7665687698263
4	38.9257953836765
4.09999999999999	41.1327239144437
4.19999999999999	43.3837510607344
4.30000000000001	45.6752735422679
4.40000000000001	48.003688151938
4.5	50.3653915340018
4.59999999999999	52.7567801772007
4.69999999999999	55.1742507830678
4.80000000000001	57.6142002061811
4.90000000000001	60.0730251978961
5	62.5471224637749
5.09999999999999	65.0328887720334
5.19999999999999	67.5267207611966
5.30000000000001	70.0250150132911
5.40000000000001	72.5248272900309
5.5	75.0248272900309
5.59999999999999	77.5248272900309
5.69999999999999	80.0248272900309
5.80000000000001	82.5248272900309
5.90000000000001	85.0248272900309
6	87.5248272900309
6.09999999999999	90.0248272900309
6.19999999999999	92.524827290031
6.30000000000001	95.0219721439515
6.40000000000001	97.5084659595029
6.5	99.9757648029886
6.59999999999999	102.417614675052
6.69999999999999	104.829151818682
6.80000000000001	107.206221046849
6.90000000000001	109.54512781239
7	111.842510674971
7.09999999999999	114.095263655921
7.19999999999999	116.300484866638
7.30000000000001	118.455440788357
7.40000000000001	120.557539559247
7.5	122.604311126214
7.59999999999999	124.593391902438
7.69999999999999	126.522511982516
7.80000000000001	128.389484380014
7.90000000000001	130.192196381386
8	131.928602618371
8.09999999999999	133.596719024878
8.19999999999999	135.194617874961
8.30000000000001	136.720423083552
8.40000000000001	138.172305867826
8.5	139.548481821394
8.69999999999999	142.066779120635
8.90000000000001	144.261815564332
9.19999999999999	146.920048267169
9.5	148.75


==> tikz/data/turbo_N100_100instances_states/turbo_N100_100instances_states-6.tsv <==
0	0
0.0999999999999996	0.444960452349017
0.199999999999999	0.885619609189249
0.300000000000001	1.32054451309978
0.4	1.74973762833415
0.5	2.17319343888103
0.6	2.59091194474042
0.699999999999999	3.00289530009423
0.800000000000001	3.40914745427637
0.9	3.80966625310473
1	4.20444774724536
1.1	4.59349596895558
1.2	4.97681298949392
1.3	5.3543938376009
1.4	5.72623738102035
1.5	6.09235066227032
1.6	6.4527297556236
1.7	6.8073715442894
1.8	7.15628170898619
1.9	7.49945902732937
2	7.83689994650059
2.1	8.16860520616609
2.2	8.49457871690797
2.3	8.81482102647795
2.4	9.12933136785631
2.5	9.4381064390524
2.6	9.74114794608872
2.7	10
9.6	4
9.7	3
9.8	2
9.9	1
10	0
0.5	2.1933975490673
0.6	2.61734573380999
0.699999999999999	3.03630325334125
0.800000000000001	3.45026809709125
0.9	3.85924026506
1	4.26321960465952
1.1	4.662200164964
1.2	5.05618209855959
1.3	5.44517135637209
1.4	5.82916793840334
1.5	6.20817184465332
1.6	6.58218307512204
1.7	6.95120162980952
1.8	7.31522750871574
1.9	7.67426071184071
2	8.02829834001461
2.1	8.37733718889153
2.2	8.72138015764145
2.3	9.0604304506104
2.4	9.39449035503682
2.5	9.72355959425094
2.6	10
0.0999999999999996	0.454479906487403
0.300000000000001	1.35234238133415
0.4	1.79460922703725
0.699999999999999	3.0947496078966
0.800000000000001	3.51924301609977
0.9	3.93929306492792
1	4.35489975438104
1.1	4.76606308445917
1.2	5.17278384122023
1.3	5.575061645508
1.4	5.97289530436279
1.5	6.36628606887164
1.6	6.75523347400556
1.7	7.13973664783368
1.8	7.5197964622868
1.9	7.89541291736495
2	8.26658601306814
2.1	8.6333157493963
2.2	8.9956021263494
2.3	9.35345073881675
2.4	9.70686122349362
2.5	10
9.6	3.98084996890808
0.4	1.8365786903789
0.5	2.28596223530122
0.6	2.73134492573116
0.699999999999999	3.17272370991081
0.800000000000001	3.61009553608265
0.9	4.04346345600451
1	4.47282746967615
1.1	4.8981875770978
1.2	5.31954377826968
1.3	5.73689607319141
1.4	6.15024446186312
1.5	6.55958894428502
1.6	6.96493257221476
1.7	7.36627229389429
1.8	7.763605057566
1.9	8.1569369667457
2	8.5462678608142
2.1	8.93159484863268
2.2	9.312921142578
2.3	9.69024658203118
2.4	10
9.6	3.88857562173519
9.7	2.93626632025445
10	0


==> tikz/data/turbo_N100_100instances_states/turbo_N100_100instances_states-7.tsv <==
2.8	10.7157509116633
2.9	11.9039188923831
3	13.040477412862
3.1	14.1254315535717
3.2	15.1587783332542
3.3	16.1405142687601
3.4	17.0706439016401
3.5	17.949168864776
3.6	18.7760829007818
3.7	19.5513863588249
3.8	20.2750829712215
3.9	20.9471706752681
4	21.5676521342597
4.1	22.1365263916654
4.2	22.653793495595
4.3	23.1194538490356
4.4	23.5335088312576
4.5	23.895957942616
4.6	24.2067960143252
4.7	24.4660253072859
4.8	24.6736489373978
4.9	24.8296665078941
5	24.9340778760981
5.1	24.9868789757884
5.2	25
5.3	25
5.4	25
5.5	25
5.6	25
5.7	25
5.8	25
5.9	25
6	25
6.1	25
6.2	25
6.3	25
6.4	25
6.5	25
6.6	25
6.7	24.9162807525866
6.8	24.7044727758262
6.9	24.4145761555016
7	24.0644198934929
7.1	23.6631525571504
7.2	23.2166651388319
7.3	22.7291697464438
7.4	22.2038755614345
7.5	21.6433402754181
7.6	21.0496556334677
7.7	20.4245810155744
7.8	19.7696235851809
7.9	19.0860947828474
8	18.3751420471776
8.1	17.6377845232619
8.2	16.8749400252304
8.3	16.0874343912159
8.4	15.2760154315423
8.5	14.44136489778
8.6	13.5841163966081
8.7	12.7048496994897
8.8	11.8041036888979
8.9	10.8823793447034
9	9.94014041564856
9.1	8.97782742939308
9.2	7.99585266113282
9.3	7
9.4	6
9.5	5
2.7	10.6803722012014
2.8	11.7923368765594
2.9	12.8593588946526
3	13.8814344795453
3.1	14.8585628510753
3.2	15.790745339863
3.3	16.6779817936474
3.4	17.5202761901688
3.5	18.3176288675939
3.6	19.0700327549838
3.7	19.7774893437287
3.8	20.4400034206151
3.9	21.0575728352769
4	21.6301955302662
4.2	22.6406049369522
4.4	23.4712307548345
4.5	23.8191276589263
4.6	24.1220800036477
4.7	24.3800883258992
4.8	24.5931527720255
4.9	24.7612728223177
5	24.8844469088023
6.5	24.9869936889257
6.6	24.8802612164889
6.7	24.6580871618622
6.8	24.3696012168599
6.9	24.0279066964257
7	23.6403720747842
7.1	23.2119311776977
7.2	22.7461929176768
7.3	22.2459461583431
7.4	21.713432052261
7.5	21.1505043961061
7.6	20.5587273281093
7.7	19.9394453075453
7.8	19.293834711842
7.9	18.6229240673108
8	17.9276336852882
8.1	17.2087951455588
8.2	16.4671564757074
8.3	15.7033950848702
8.4	14.9181368038337
8.5	14.1119573333476
8.6	13.2853858536669
8.7	12.4389121137029
8.8	11.5729937354902
8.9	10.6880585615657
9	9.78450666594405
9.1	8.8627101120631
9.2	7.92302294951253
9.3	6.96578537341823
2.6	10.6530402310802
2.7	11.704035673453
2.8	12.7150420249055
2.9	13.6860636012385
3	14.6171013778005
3.1	15.5081548526887
3.2	16.3592200911441
3.3	17.170298524484
3.4	17.9413925776411
3.5	18.6725024486805
3.6	19.3636239365489
3.7	20.014757533708
3.8	20.6259057007904
3.9	21.1970636034199
4	21.7282333854895
4.1	22.219420374674
4.5	23.7843201910737
4.6	24.0755753803106
4.7	24.3268460360361
4.8	24.5381295091444
4.9	24.7094283143712
5	24.8407433378539
5.2	24.9834179687494
6.4	24.9587470418558
6.5	24.8207618955005
6.6	24.5961455497852
6.7	24.3124622386353
6.8	23.980376756249
6.9	23.6062043253765
7	23.1942686483363
7.1	22.7477709459443
7.2	22.2692128302973
7.3	21.7606208873111
7.4	21.2236797208257
7.5	20.6598168904572
7.6	20.0702635432396
7.7	19.4560921613325
7.8	18.8182514711387
7.9	18.1575919730584
8	17.4748803947744
8.1	16.770806511803
8.2	16.0459960798177
8.3	15.3010314802082
8.4	14.5364449130823
8.5	13.7527225778388
8.6	12.9503226495646
8.7	12.1296711102418
8.8	11.2911621437369
8.9	10.4351715494698
9	9.56205303082225
9.1	8.67213360437903
9.2	7.76572247871715
9.3	6.84311334043708
9.4	5.90459148756903
2.5	10.6308477538737
2.6	11.6303425256131
2.7	12.5938010792106
2.8	13.5212250523146
2.9	14.4126169499117
3	15.2679796165618
3.1	16.0873075739632
3.2	16.870600970873
3.3	17.6178633975458
3.4	18.329091082986
3.5	19.004288581437
3.6	19.6434545196336
3.7	20.24658530158
3.8	20.8136824277101
3.9	21.344748312104
4	21.8397839648992
4.1	22.2987866504461
4.2	22.7217562753668
4.8	24.5028804057244
4.9	24.6736194285748
5	24.8083258890001
5.1	24.9070002761713
6.3	24.9428970784114
6.4	24.7869792326156
6.5	24.5589976370974
6.6	24.277999804176
6.7	23.9527430684144
6.8	23.5886414949274
6.9	23.1894938159038
7	22.758163435707
7.1	22.2968961833005
7.2	21.8075280310392
7.3	21.2915904033315
7.4	20.750385014482
7.5	20.1850463248513
7.6	19.5965691996162
7.7	18.9858324019478
7.8	18.3536155480238
7.9	17.700624479419
8	17.0275002602737
8.1	16.3348278698657
8.2	15.6231491318014
8.3	14.8929550400046
8.4	14.1447006454734
8.5	13.3788184258863
8.6	12.5957027150875
8.7	11.7957221287557
8.8	10.9792284158998
8.9	10.1465499133983
9	9.29799326909031
9.1	8.43385382847961
9.2	7.55440994819265
9.3	6.6599182257224
9.4	5.75062547786152
9.5	4.82676841038427
9.5	5


==> tikz/data/turbo_runtime/turbo_runtime-1.tsv <==
71.1973935513668	0.821491000000002
71.1973935515154	0.714069
71.1973935513152	0.620795
71.1973935512973	0.698146000000002
71.1973935514933	0.583068999999999
71.1973935527432	0.832424000000007
71.1973935510157	0.702904000000006
71.1973935512715	0.692847
71.1973935519935	0.759991000000011
71.1973935528219	0.924955000000005
71.1973935517869	0.499404000000001
71.1973935510392	0.595973000000001
71.1973935509423	0.589457999999995
71.1973935516329	0.643589
71.1973935512072	0.524131000000003
71.1973935521476	0.599702999999995
71.1973935514468	0.546830999999992
71.1973935511399	0.669144000000005
71.1973935524458	0.675714999999994
71.1973935509608	0.655139000000001
71.1973935515724	0.849421000000013
71.1973935509798	0.859583000000008
71.1973935527553	0.788365000000008
71.1973935513897	0.81097900000001
71.1973935521139	0.572011999999995
71.1973935514473	0.75766599999999
71.1973935513715	0.764764999999991
71.1973935516112	0.889295999999999
71.1973935538616	0.957059999999994
71.1973935530046	0.825917999999997
71.1973935514485	0.771320000000007
71.1973935511813	0.736354999999991
71.1973935509431	0.798358999999995
71.197393551256	0.880121000000012
71.1973935522756	0.754395999999993
71.1973935511048	0.766709000000011
71.1973935513449	0.793217000000007
71.1973935508951	0.72364600000001
71.1973935511736	0.787545000000012
71.1973935510973	0.809371000000004
71.1973935521909	0.776490999999989
71.1973935511385	0.679382999999995
71.1973935540114	1.05245500000001
71.1973935519234	0.749624999999998
71.197393551384	0.839075999999999
71.1973935514332	0.734690999999996
71.1973935509647	0.663161999999999
71.1973935511707	0.683036000000001
71.1973935515724	0.720873999999997
71.1973935515377	0.818877999999996
71.1973935510753	0.844431000000011
71.1973935509298	0.729774000000011
71.1973935513948	0.710303000000006
71.1973935508717	0.799310000000009
71.1973935519792	0.780500999999995
71.1973935536242	0.802184000000008
71.197393553422	0.922682000000006
74.3471683029735	0.902052999999988
71.1973935535498	0.952036999999998
71.1973935518941	0.72842200000001
71.1973935518387	0.742482000000004
71.1973935521314	0.705087000000009
74.3471683034563	0.936814999999994
71.1973935517214	0.857024000000013
71.1973935510699	0.688783000000006
71.1973935531661	0.783654999999995
71.1973935513347	1.01109499999999
71.197393551419	0.854760000000008
71.1973935524009	0.886337999999986
71.1973935517967	0.678350999999994


==> tikz/data/turbo_runtime/turbo_runtime-2.tsv <==
69.8036710598225	1.37419300000001
71.7447298568638	1.48195099999998
69.4606540719872	1.40384399999999
69.4606540729243	1.58553100000002
71.7447298569883	1.84016199999999
69.8036710599779	1.77813000000002
69.8036710602444	1.54864899999999
69.4606540734668	1.95124700000003
69.8036710605101	2.91116999999996
69.8036710601617	1.73993700000002
69.460654072129	1.55512200000002
69.8036710606472	1.80277599999998
69.8036710601298	1.74900900000002
69.803671059789	1.28523300000001
69.8036710607103	1.71050500000002
69.8036710599811	1.75781299999998
69.8036710599356	1.44127
69.4606540726694	1.535281
69.8036710601854	1.80986199999998
69.8036710609709	1.64477100000001
70.4120157077159	1.38837700000002
69.8036710610902	1.66257800000002
70.4120157080396	1.26686100000002
69.8036710598102	1.65707600000002
71.7447298560878	2.15114900000001
69.8036710604697	1.72120800000001
69.8036710600936	1.77576700000001
69.8036710601839	1.70532300000002
69.8036710605302	1.73260299999999
69.8036710598391	1.728349
69.8036710606263	1.64903899999998
69.8036710606763	1.681068
69.4606540732042	1.621047
69.8036710596722	1.534933
69.8036710598668	1.58321799999999
69.8036710604664	1.668572
69.8036710599404	1.68892000000001
69.8036710604091	1.79452999999997
70.4120157080655	1.35936699999998
69.8036710599679	1.84822200000001
69.4606540729265	1.51444699999999
69.8036710594592	1.63577100000001
69.8036710610764	1.90382599999999
71.7447298564378	1.61668999999999
69.8036710610217	2.308195
69.4606540728637	1.47252699999999
69.8036710605035	1.851879
70.4120157076975	1.273298
69.8036710611413	1.60687000000001
69.4606540728902	1.38396199999999
69.8036710606915	1.86406699999997
69.8036710602595	1.78666399999999
69.803671059813	1.543362
69.8036710603383	1.918724
69.8036710602415	1.59894200000003
69.8036710612876	1.691232
69.8036710603503	1.468871
69.4606540727992	1.76882300000002
69.8036710596917	1.61678199999999
69.8036710597929	1.83652699999998
69.8036710603252	1.27096400000002


==> tikz/data/turbo_runtime/turbo_runtime-3.tsv <==
69.5999822926742	3.06900399999999
69.5999822922329	2.89424400000002
69.5999822935355	3.801115
69.5999822924146	3.81327499999997
69.5999822919458	4.36933200000003
68.9504448628496	3.78453300000002
69.5999822919921	4.48988400000001
69.5999822922472	4.33489199999999
68.9504448628989	3.49761899999995
69.5999822921435	3.61571700000001
69.599982291788	3.32547799999996
68.9504448629312	3.45633399999995
68.660862957308	3.13603400000001
68.9504448633849	3.15660400000004
69.5999822924158	3.36675099999999
69.5999822933803	4.70692999999995
68.9504448635206	4.27914699999995
68.9504448625471	3.37063099999997
68.6608629570223	3.29737800000001
69.5999822918428	4.43991400000002
68.9504448626073	3.29107999999997
68.6608629571191	3.28170299999996
68.6608629576718	4.60346699999999
68.6608629578461	3.38642399999997
69.5999822923951	4.22032199999997
68.9504448636326	3.312282
69.5999822924772	3.60954199999995
69.5999822923965	3.02672800000002
69.5999822919499	3.56185199999998
68.9504448629956	4.41745999999996
68.6608629568632	3.85512500000004
68.9504448635923	3.692875
69.5999822920223	3.97114600000004
68.9504448628129	3.61154499999997
69.5999822929174	4.06857999999998
68.6608629575613	3.10634299999998
68.9504448628937	3.59852300000003
68.9504448633568	3.66526300000004
69.5999822929015	3.66726500000003
69.5999822925831	3.90226600000003
69.5999822929224	4.02990799999993
68.9504448627076	3.43483800000001
68.9504448628035	3.92475299999998
69.5999822926896	3.49488399999996
69.599982292502	4.675012
68.9504448637304	5.21687599999992
69.5999822919996	4.59630400000002
68.9504448632073	4.37981899999998
69.5999822922122	4.63495800000005
68.6608629571836	4.24945799999999
69.599982292846	4.16037700000006
69.5999822921359	4.23467000000004
69.599982292451	4.10182400000002
68.9504448632597	4.70438299999996
69.5999822919971	4.65419199999995
68.6926321888417	3.97711999999997
69.5999822924793	4.37845499999999
68.9504448639972	4.17340699999997
69.5999822920442	4.45772100000006
69.5999822923725	4.30605700000003
68.6608629571673	3.739556
69.5999822931649	4.58745399999998
68.6608629575349	4.11220599999997
68.6608629567264	4.073229
69.5999822921283	4.878879
69.5999822920194	4.42816499999997
68.9504448632055	4.65823200000001
69.5999822924862	4.39566099999994
69.599982293203	3.72594
68.9504448634938	3.48008499999996
68.9504448634203	3.58681899999995
69.5999822922343	3.678642
69.5999822921875	3.63756100000006
69.5999822918604	3.47226599999999
69.5999822923072	3.64884600000002
69.5999822930188	3.54167100000001
69.5999822919939	3.59131100000001
68.9504448632487	3.33495700000004
68.6608629574807	3.21103200000001
68.6608629572609	2.98087400000003
68.9504448631244	3.344095
68.9504448634069	3.64503499999995
68.6608629580378	3.52149499999999
69.5999822918948	3.40285499999995
69.5999822932032	3.73505299999996


==> tikz/data/turbo_runtime/turbo_runtime-4.tsv <==
126	0.821490999999975
133	0.714068999999977
133	0.620795
130	0.69814599999998
131	0.583068999999999
139	0.832424000000007
133	0.702903999999983
127	0.692847
128	0.759990999999986
136	0.924954999999975
127	0.499404000000001
131	0.595973000000001
131	0.589458000000014
132	0.643588999999979
131	0.524130999999985
129	0.599702999999995
131	0.546830999999992
133	0.669144000000005
135	0.675714999999994
130	0.65513899999998
133	0.849421000000013
135	0.859582999999979
130	0.788364999999982
128	0.810978999999983
125	0.572011999999995
128	0.75766599999999
129	0.764764999999991
132	0.889295999999999
139	0.957059999999994
136	0.825917999999997
131	0.771319999999982
133	0.811482999999976
130	0.736355000000015
131	0.798358999999995
135	0.880121000000012
130	0.754396000000018
131	0.766708999999986
131	0.761557999999994
133	0.793216999999981
131	0.72364600000001
133	0.787545000000012
130	0.809370999999977
131	0.776491000000015
126	0.679382999999995
141	1.05245499999998
130	0.749624999999998
133	0.839075999999999
127	0.73469100000002
131	0.810218999999998
132	0.791768000000009
128	0.663162000000021
126	0.757025999999976
130	0.683036000000001
132	0.720873999999997
132	0.818877999999996
131	0.844431000000011
130	0.729774000000011
129	0.710302999999982
131	0.799310000000009
133	0.882019000000023
129	0.780500999999995
135	0.802183999999982
133	0.80491700000001
138	0.922681999999976
135	0.902052999999988
127	0.724006000000008
140	0.952037000000029
133	0.72169899999999
131	0.72842200000001
129	0.742482000000004
137	0.800926999999982
127	0.753378999999981
132	0.822845999999973
125	0.705086999999986
131	0.936815000000025
135	0.84597399999999
130	0.857024000000013
127	0.688782999999983
131	0.783655000000021
137	1.01109499999999
138	0.818724999999992
132	0.769297000000008
134	0.85475999999998
131	0.753842999999981
130	0.799046000000013
135	0.838747000000022
125	0.675000999999991
125	0.662957000000006
129	0.886337999999986
130	0.72336
125	0.678350999999994


==> tikz/data/turbo_runtime/turbo_runtime-5.tsv <==
131	1.37419300000001
134	1.48195099999998
136	1.40384400000004
140	1.58553100000002
135	1.84016200000005
138	1.77813000000002
133	1.54864900000004
136	1.95124699999997
138	2.91117000000005
136	1.73993700000002
135	1.55512199999997
135	1.80277599999998
134	1.74900900000002
128	1.28523300000001
136	1.80477500000002
135	1.75182200000003
137	1.71050500000002
137	1.75781299999998
134	1.44127
137	1.535281
136	1.53523499999999
137	1.80986199999998
132	1.64477099999996
136	1.38837699999997
137	1.66257800000002
134	1.75502800000003
139	1.26686099999998
134	1.65707599999997
137	2.15114899999994
135	1.72120800000001
135	1.77576699999995
137	1.70532300000002
136	1.73260300000005
134	1.728349
133	1.72858800000003
132	1.64903900000003
134	1.65053099999996
137	1.68106799999995
136	1.62104699999995
133	1.53493300000005
136	1.58321800000004
135	1.668572
134	1.68892000000001
138	1.66729299999996
137	1.79452999999997
137	1.35936700000003
132	1.81158900000006
133	1.84822199999995
135	1.51444700000004
131	1.63577100000001
136	1.64728300000003
136	1.67813900000001
137	1.90382600000005
133	1.61669000000004
163	2.308195
135	1.54585399999998
136	1.77324699999996
133	1.68453099999995
136	1.47252700000004
138	1.851879
136	1.64186100000002
138	1.27329799999996
136	1.71994400000003
138	1.60687000000001
136	1.38396200000004
136	1.80068199999995
136	1.66327699999996
138	1.70331199999997
134	1.58447399999995
133	1.77714599999996
138	1.65303800000003
133	1.86406699999997
138	1.77486100000005
140	1.78666399999999
132	1.543362
137	1.73995099999999
136	1.60746499999997
135	1.73005800000001
135	1.60763399999999
136	1.72356600000001
136	1.918724
136	1.78490099999995
136	1.59894199999997
139	1.70536300000005
138	1.720055
138	1.61627800000001
134	1.691232
135	1.46887099999996
144	1.76882299999996
134	1.61678200000004
138	1.83652699999998
134	1.78170699999999
135	1.27096400000002


==> tikz/data/turbo_runtime/turbo_runtime-6.tsv <==
138	3.06900399999999
137	2.89424399999992
137	3.801115
135	3.81327500000009
135	4.36933200000003
139	3.78453300000002
139	4.48988399999986
141	4.33489199999999
135	3.49761899999995
136	3.61571700000001
138	3.32547800000007
139	3.45633399999995
141	3.13603400000001
138	3.15660399999993
138	3.36675099999999
137	4.70692999999995
136	4.27914700000009
136	3.37063099999997
141	3.29737800000001
138	4.43991399999987
137	3.29108000000008
141	3.28170299999996
138	3.13191999999994
140	4.60346700000014
141	3.38642399999997
137	4.2203220000001
137	3.60954200000007
135	3.02672799999992
137	3.5618520000001
137	4.4174600000001
135	3.85512499999992
138	3.69287500000012
139	3.97114599999992
135	3.61154500000009
139	4.06857999999998
139	3.62324599999989
139	3.10634299999998
138	4.22392399999993
137	3.66526300000004
139	3.66726500000003
137	3.9022659999999
136	4.02990799999993
140	3.4348379999999
138	3.92475300000011
136	3.49488400000007
135	4.675012
139	5.21687600000009
137	4.59630399999987
137	4.37981899999998
137	4.6349579999999
139	4.24945799999999
137	4.16037699999992
134	4.62569599999998
137	4.23467000000004
135	4.10182400000002
140	4.70438300000011
138	4.65419199999995
141	3.97711999999997
138	4.37845500000014
138	4.45772099999992
136	4.30605700000003
140	3.739556
138	4.58745399999998
139	4.1122060000001
140	4.073229
138	4.878879
135	4.42816500000011
137	4.65823200000001
138	4.39566099999994
139	3.72594
137	3.82062899999998
137	3.48008499999996
138	3.58681900000007
136	3.67864200000012
137	3.61682800000008
139	3.63756099999994
136	3.47226600000011
136	3.6488459999999
139	3.54167099999989
138	3.44471799999995
138	3.65048799999994
136	3.5695629999999
136	3.59131100000001
137	3.33495699999993
135	3.21103199999991
135	3.52957100000011
139	2.98087399999994
135	3.64672800000012
138	3.90125200000001
136	3.344095
137	3.64503500000006
140	3.5214950000001
134	3.40285500000006
139	3.73505299999996


==> tikz/data/turbo_runtime/turbo_runtime-7.tsv <==
60	0.821491000000002
63	0.714069
65	0.620795
62	0.698146000000002
62	0.583068999999999
69	0.832424000000007
64	0.702904000000006
60	0.692847
60	0.759991000000011
63	0.924955000000005
60	0.499404000000001
64	0.595973000000001
61	0.596410000000007
63	0.589457999999995
64	0.643589
63	0.524131000000003
61	0.599702999999995
61	0.546830999999992
64	0.669144000000005
65	0.675714999999994
63	0.655139000000001
63	0.849421000000013
65	0.859583000000008
60	0.788365000000008
61	0.81097900000001
60	0.572011999999995
61	0.75766599999999
62	0.764764999999991
62	0.889295999999999
66	0.957059999999994
64	0.825917999999997
63	0.771320000000007
64	0.811483000000003
61	0.736354999999991
61	0.798358999999995
64	0.880121000000012
61	0.754395999999993
63	0.766709000000011
61	0.761557999999994
64	0.793217000000007
65	0.72364600000001
62	0.753721999999992
66	0.850494999999995
66	0.787545000000012
63	0.809371000000004
61	0.776490999999989
60	0.679382999999995
66	1.05245500000001
62	0.749624999999998
64	0.839075999999999
59	0.734690999999996
63	0.810218999999998
65	0.791768000000009
61	0.663161999999999
59	0.757026000000001
61	0.683036000000001
63	0.720873999999997
64	0.818877999999996
64	0.844431000000011
63	0.729774000000011
61	0.710303000000006
64	0.799310000000009
65	0.882018999999995
63	0.780500999999995
62	0.802184000000008
63	0.80491700000001
64	0.922682000000006
64	0.861241000000009
64	0.902052999999988
60	0.724006000000008
67	0.952036999999998
66	0.72169899999999
65	0.72842200000001
59	0.742482000000004
67	0.800927000000008
59	0.753379000000005
62	0.822846
59	0.705087000000009
61	0.936814999999994
62	0.857024000000013
59	0.688783000000006
61	0.783654999999995
62	0.723603000000003
66	1.01109499999999
68	0.818724999999992
63	0.854760000000008
63	0.753843000000005
61	0.799045999999987
65	0.838746999999995
61	0.843742000000002
60	0.675000999999991
62	0.662957000000006
62	0.886337999999986
61	0.72336
60	0.678350999999994


==> tikz/data/turbo_runtime/turbo_runtime-8.tsv <==
64	1.37419300000001
63	1.48195099999998
65	1.40384399999999
69	1.58553100000002
65	1.84016199999999
67	1.77813000000002
67	1.54864899999999
65	1.95124700000003
69	2.91116999999996
68	1.73993700000002
65	1.55512200000002
67	1.80277599999998
64	1.74900900000002
60	1.28523300000001
66	1.80477500000002
65	1.75182199999997
67	1.71050500000002
70	1.75781299999998
66	1.44127
69	1.535281
66	1.53523499999999
67	1.80986199999998
64	1.64477100000001
69	1.38837700000002
67	1.66257800000002
65	1.75502799999997
70	1.26686100000002
63	1.65707600000002
71	2.15114900000001
66	1.72120800000001
65	1.77576700000001
67	1.70532300000002
66	1.73260299999999
65	1.728349
63	1.64903899999998
66	1.65053100000002
69	1.681068
65	1.621047
66	1.58321799999999
67	1.668572
65	1.68892000000001
68	1.66729300000002
67	1.64765299999998
67	1.79452999999997
70	1.35936699999998
65	1.811589
66	1.84822200000001
66	1.51444699999999
63	1.63577100000001
64	1.64728299999998
68	1.90382599999999
63	1.61668999999999
84	2.308195
66	1.54585399999998
67	1.61651300000002
66	1.77324700000001
64	1.684531
67	1.47252699999999
68	1.71338399999999
69	1.851879
65	1.64186100000002
70	1.273298
68	1.77768100000002
66	1.60687000000001
65	1.38396199999999
68	1.80068200000001
66	1.66327700000001
69	1.70331200000002
65	1.77714600000001
69	1.65303799999997
63	1.86406699999997
68	1.774861
70	1.78666399999999
62	1.543362
70	1.73995099999999
65	1.60746500000002
65	1.73005800000001
66	1.72356600000001
67	1.918724
67	1.59894200000003
67	1.720055
68	1.61627800000001
65	1.691232
67	1.638437
65	1.468871
72	1.76882300000002
69	1.83652699999998
64	1.78170699999999
67	1.27096400000002


==> tikz/data/turbo_runtime/turbo_runtime-9.tsv <==
69	3.06900399999999
70	2.89424400000002
69	3.801115
66	3.81327499999997
68	4.36933200000003
72	3.78453300000002
73	4.48988400000001
73	4.33489199999999
67	3.49761899999995
68	3.61571700000001
71	3.32547799999996
72	3.45633399999995
73	3.13603400000001
71	3.15660400000004
70	3.36675099999999
68	4.70692999999995
67	4.27914699999995
68	3.37063099999997
70	3.29737800000001
69	4.43991400000002
71	3.29107999999997
73	3.28170299999996
70	3.13192000000005
70	4.60346699999999
70	3.38642399999997
67	4.22032199999997
68	3.60954199999995
69	3.02672800000002
70	3.56185199999998
67	4.41745999999996
66	3.85512500000004
70	3.692875
71	3.97114600000004
67	3.61154499999997
72	4.06857999999998
71	3.62324600000001
71	3.10634299999998
67	3.59852300000003
69	4.22392400000006
70	3.66526300000004
70	3.90226600000003
69	3.90651500000003
67	4.02990799999993
71	3.43483800000001
71	3.92475299999998
68	3.49488399999996
68	4.675012
72	5.21687599999992
66	4.59630400000002
68	4.37981899999998
70	4.63495800000005
69	4.24945799999999
69	4.16037700000006
66	4.62569599999998
69	4.10182400000002
70	4.70438299999996
70	4.65419199999995
70	3.97711999999997
71	4.37845499999999
70	4.17340699999997
70	4.45772100000006
68	4.30605700000003
72	3.739556
71	4.58745399999998
71	4.11220599999997
71	4.073229
69	4.878879
71	4.39566099999994
71	3.72594
69	3.82062899999998
69	3.48008499999996
71	3.58681899999995
68	3.678642
70	3.61682799999996
71	3.63756100000006
67	3.64884600000002
71	3.54167100000001
70	3.65048799999994
67	3.56956300000002
69	3.59131100000001
69	3.33495700000004
67	3.21103200000001
67	3.52957099999999
70	2.98087400000003
68	3.646728
71	3.90125200000001
67	3.344095
70	3.52149499999999
67	3.40285499999995
72	3.73505299999996

